The Metal-Strong Damped Lyman-alpha Systems

We have identified a metal-strong (logN(Zn+) > 13.15 or logN(Si+) > 15.95) DLA (MSDLA) population from an automated quasar (QSO) absorber search in the Sloan Digital Sky Survey Data Release 3 (SDSS-DR3) quasar sample, and find that MSDLAs comprise ~5% of the entire DLA population with z_abs > 2.2 found in QSO sightlines with r < 19.5. We have also acquired 27 Keck ESI follow-up spectra of metal-strong candidates to evaluate our automated technique and examine the MSDLA candidates at higher resolution. We demonstrate that the rest equivalent widths of strong ZnII 2026 and SiII 1808 lines in low-resolution SDSS spectra are accurate metal-strong indicators for higher-resolution spectra, and predict the observed equivalent widths and signal-to-noise ratios needed to detect certain extremely weak lines with high-resolution instruments. We investigate how the MSDLAs may affect previous studies concerning a dust-obscuration bias and the N(HI)-weighted cosmic mean metallicity <Z(z)>. Finally, we include a brief discussion of abundance ratios in our ESI sample and find that underlying mostly Type II supernovae enrichment are differential depletion effects due to dust (and in a few cases quite strong); we present here a handful of new Ti and Mn measurements, both of which are useful probes of depletion in DLAs. Future papers will present detailed examinations of particularly metal-strong DLAs from high-resolution KeckI/HIRES and VLT/UVES spectra.

==> abstrct.txt <==
We have identified a metal-strong (logN(Zn+) > 13.15 or logN(Si+) > 15.95) 
DLA (MSDLA) population from an automated quasar (QSO) absorber search in the 
Sloan Digital Sky Survey Data Release 3 (SDSS-DR3) quasar sample, and find 
that MSDLAs comprise ~5% of the entire DLA population with z_abs > 2.2 found 
in QSO sightlines with r < 19.5. We have also acquired 27 Keck ESI follow-up 
spectra of metal-strong candidates to evaluate our automated technique and 
examine the MSDLA candidates at higher resolution.  We demonstrate that the 
rest equivalent widths of strong ZnII 2026 and SiII 1808 lines in 
low-resolution SDSS spectra are accurate metal-strong indicators for 
higher-resolution spectra, and predict the observed equivalent widths and 
signal-to-noise ratios needed to detect certain extremely weak lines with 
high-resolution instruments.  We investigate how the MSDLAs may affect previous 
studies concerning a dust-obscuration bias and the N(HI)-weighted cosmic mean 
metallicity <Z(z)>.  Finally, we include a brief discussion of abundance ratios 
in our ESI sample and find that underlying mostly Type II supernovae enrichment 
are differential depletion effects due to dust (and in a few cases quite 
strong); we present here a handful of new Ti and Mn measurements, both of 
which are useful probes of depletion in DLAs.  Future papers will present 
detailed examinations of particularly metal-strong DLAs from high-resolution 
KeckI/HIRES and VLT/UVES spectra.

